Uncertainty in Machine Learning: A Gentle Introduction to Uncertainty Quantification for Neural Networks

The topic of uncertainty in machine learning intersects both statistics and machine learning. Statistics is the art of data and uncertainty, while machine learning is the science of building models that learn from data and attempt to make correct predictions. The combination of both is uncertainty in machine learning, where the aim is to jointly make correct predictions and estimate their error. Uncertainty in machine learning is very relevant to society, with the rise of Large Language Models, Vision Language Models, and other types of machine learning models being used in tasks that affect humans, it is imperative for any model to estimate a confidence in its prediction, so humans are communicated if the model is making a random guess or a truthful prediction. These are the Lecture Notes for the course "Uncertainty in Machine Learning", designed for the Bachelor programme in Artificial Intelligence, at the Bernoulli Institute, Faculty of Science and Engineering, University of Groningen, in Groningen, The Netherlands. This course is aimed at advanced Bachelor (3rd year) and starting Master students in Artificial Intelligence and Machine Learning, or PhD students in non-AI majors. It covers the basics of Uncertainty Quantification in Machine Learning models, up to performing Out of Distribution Detection and some Applications. These Lecture Notes aim to expand the content in slides/lectures, including additional details, references, and mathematical derivations needed to understand the course material in-depth.

==> data/conf-vs-error-ensembles-toyregression.csv <==
conf;error
1.0;31.51212371401283
0.9793168;30.589345656381738
0.9586373;29.63624979174207
0.9379615;28.65095761571058
0.9172902;27.648990686159152
0.89672375;26.623930269168888
0.87621856;25.575771233036527
0.8557177;24.518157380408738
0.8352216;23.44259474415191
0.8147306;22.36831012884228
0.79424506;21.285898426171997
0.77376527;20.202197407995442
0.7532901;19.12249283775633
0.73280174;18.042108750196196
0.71232295;16.98159284513658
0.69185466;15.931791792000878
0.6713978;14.894696666075465
0.6509001;13.876989060229487
0.62937653;12.874863812876804
0.60787976;11.888380178343787
0.5864124;10.956159990530065
0.56458616;10.032708507821294
0.54207945;9.138299822452147
0.5190178;8.293649773418368
0.49596798;7.466367423819699
0.47293127;6.6910651330834945
0.44990954;5.950769000688977
0.42690554;5.295737235171943
0.4039222;4.641693254299259
0.38096315;4.0217568979491585
0.35800943;3.4705633179999484
0.33498394;2.994077932293081
0.31103536;2.525919429306235
0.28607383;2.0820804381141595
0.26113588;1.7210786217009826
0.23622228;1.4508277340339664
0.21134113;1.1309184045229017
0.18650508;0.8844468410833244
0.1619559;0.6900561696788934
0.13598444;0.5429273976403941
0.10886471;0.39816287160482844
0.08235836;0.3815603296304815
0.05701031;0.2517550936521804
0.03638433;0.21871459873526522
0.025511699;0.15740169394884518
0.017341632;0.0916164958037653
0.010924868;0.04962819121216011
0.008689196;0.05123232640832143
0.0077709383;0.004286069277301685
0.007078442;0.035834556145249774
0.005607489;0.10499530141858404
0.0057908525;0.001406374903815788
0.0064810547;0.04529962543613286
0.0073265317;0.06592508111379569
0.008318401;0.0662190339628913
0.009425544;0.11670043407534941
0.01062256;0.21088373291372842
0.011889846;0.2356419265688794
0.013212372;0.04537786111882758
0.014578573;0.1327803522576776
0.015979813;0.16616320336260415
0.014233808;0.08737438047362112
0.011810684;0.04330261228589016
0.00848808;0.09053014527304448
0.008895349;0.04569420459717577
0.007892039;0.004293966429462337
0.007873882;0.01282558891340635
0.008289888;0.037589942537109344
0.009207993;0.0621687988405597
0.005213374;0.16403678379285402
0.0044821263;0.03736306172732995
0.0045426623;0.1855225617834826
0.008971623;0.1428295248005913
0.008862924;0.35744234602644553
0.004249016;0.3121886871149151
0.0008993195;0.11142754838639135
0.0033811391;0.18125914638569895
0.0021637722;0.06863696231428307
0.0033822476;0.34984744408077795
0.0016378788;0.23775783719499444
0.0;0.08685728937555304
0.00047368536;0.025792577502818048
0.00077820086;0.03231489988544389
0.0011823374;0.5201948678522577
0.0031240664;0.21459341429031298
0.006612937;0.4991517467376614
0.0045615933;0.5183008330133294
0.0005873322;0.03770167690235393
0.0001798045;0.13892521030353766
0.0046940953;0.3119776852607199
0.0062095835;0.2822468517195533
0.0026433023;0.25188767426919867
0.00052440446;0.21014853374327203
0.002286964;0.731460585130133
0.0065215654;0.05445118086491574
0.008732432;0.28390951721276014
0.008646694;0.5264916963146549
0.008652391;0.2479365563567506
0.007628004;0.10585600158183572
0.0077287355;0.5186856728687539
0.009555102;0.8436979872493497
0.011526808;1.3034389536818303
0.00960243;0.04930591956820907
0.0044453866;0.22037512261671033
0.0003343445;0.5755021768292394
0.0019350222;0.19984182352834345
0.0027557958;0.24807880381585257
0.005050018;1.3671602363125128
0.007238724;1.7727977453832509
0.009041458;0.21718130940030456
0.010766457;0.30247122766307744
0.0118637895;1.0037558790579109
0.0129662715;0.9955436802013988
0.014242643;0.7543926122882549
0.013092709;0.425669193515402
0.011161822;0.3128389137078962
0.008947897;0.9558908476634862
0.009609055;0.730530915906197
0.010991565;0.8077603388007795
0.014347935;2.509020751962119
0.014780061;0.39834628598527466
0.016624779;0.38511899256916315
0.018862356;1.4345927844982214
0.019392537;1.1030868399624012
0.01728313;0.1113176306529926
0.014342962;1.01061221377058
0.014257412;0.4429703368238904
0.015687987;0.04894515744140726
0.018086305;3.20488972503449
0.024154065;1.121248878583616
0.024780545;1.474913026965039
0.024383053;0.27888959052606577
0.02700714;1.9667605638780064
0.030231828;0.19418892845850255
0.031149874;1.5400362443660764
0.03228109;0.1928397000129225
0.03360637;1.8596065971649782
0.035167135;0.819383846296466
0.034584053;2.2250377161541905
0.03468377;1.7649974635473622
0.034784056;0.8111434560921298
0.034884706;1.0546584657463676
0.03498584;0.5725355967382098
0.03508748;1.3559587475169113
0.035189554;1.373270627336409
0.03529204;0.16710367591853498
0.035395026;0.5342059326805415
0.03549839;0.5872980580064193
0.035602238;2.390820746121351
0.035803046;1.2986727568335201
0.0377132;0.9293097814693052
0.039820425;0.6846889565797074
0.041955296;2.7134188447589196
0.044049937;1.2097884553971312
0.04518907;3.0522082063529155
0.044719744;2.767576331837277
0.03593189;1.2227182948717275
0.026670702;0.3858102888824142
0.025296139;0.22553379218277847
0.029045725;0.024742494106810398
0.036810435;0.019181113242815684
0.04737773;1.8823571215514363
0.060287416;1.917411998815611
0.07506635;0.37173113951279113
0.09124551;2.3897571359303793
0.10822503;1.035646643270951
0.12548515;0.3576798935809986
0.14292042;0.3199856482219303
0.16063136;2.8794434280468035
0.17839001;0.9432985684570916
0.19583315;2.643662604047009
0.21295786;3.256589773068157
0.2286537;4.775443503612088
0.24350414;6.9726419311553025
0.25790867;6.110535580199484
0.2723243;5.718524083751959
0.28674912;6.206186599252483
0.3009657;5.652814697975108
0.31455022;6.318522172923204
0.3267329;10.125601029148276
0.33856744;9.379632619193488
0.35063547;9.069946029370854
0.36276755;10.829901909874103
0.37490106;10.662988960373735
0.387036;13.491281378148592
0.399172;13.572587526736807
0.41130936;15.395068075751198
0.4234475;16.11086483245538
0.43558672;16.96798130852309
0.44772676;16.894749560573047
0.45986012;18.190681392566454
0.47178903;21.364555780963336
0.48292732;20.66297206046855
0.4940688;22.34817993601761
0.5052136;23.838022350001424
0.5162066;22.49688448008771
0.5267659;24.89005069013259
0.5368849;27.821069423410165
0.5466335;27.570532253422627
0.5563848;26.726096980885963


==> data/gaussian2d_data.csv <==
x;y;label
8.902862318667998931e-01;2.168456488358529555e+00;0.000000000000000000e+00
1.300729033318527295e+00;3.178871250182849550e+00;0.000000000000000000e+00
1.278869031642236642e+00;1.303114658968597794e+00;0.000000000000000000e+00
2.125742259869539019e+00;-1.043560853121325849e-01;0.000000000000000000e+00
8.660633165119618893e-01;2.463263055334380169e+00;0.000000000000000000e+00
1.899210610202377136e+00;1.993970713434366049e+00;0.000000000000000000e+00
2.019670500097712207e-01;7.891970230553857490e-01;0.000000000000000000e+00
1.928310781649770211e-01;1.264351733912983056e+00;0.000000000000000000e+00
7.020868406620519586e-01;1.600039292315618145e-01;0.000000000000000000e+00
9.801883670285350680e-01;1.132246527106280931e+00;0.000000000000000000e+00
-3.710169166578274336e-01;5.273655533983812038e-02;0.000000000000000000e+00
1.467009937304614153e+00;2.054855157477114780e+00;0.000000000000000000e+00
6.764681471696265547e-01;1.482596085425543109e+00;0.000000000000000000e+00
6.669084141065062532e-02;4.581857964694058261e-02;0.000000000000000000e+00
-4.255578155243484595e-01;8.696829454052292796e-01;0.000000000000000000e+00
9.562992323303272091e-01;2.867075032812004265e-01;0.000000000000000000e+00
1.658356336697216715e+00;2.308803284645211118e-02;0.000000000000000000e+00
1.770158591537976722e+00;1.096563736212637474e+00;0.000000000000000000e+00
2.164598889138603433e+00;1.892573609929131262e-01;0.000000000000000000e+00
1.242281815871639772e+00;8.935584894095199848e-01;0.000000000000000000e+00
9.468412196560422878e-01;1.514537906661372890e+00;0.000000000000000000e+00
-1.086730299943187816e+00;4.068865639343685059e-01;0.000000000000000000e+00
-4.800269632992042457e-01;-5.240338089559237744e-02;0.000000000000000000e+00
1.658639852096434275e+00;1.128884624079519394e+00;0.000000000000000000e+00
5.431345331744552585e-01;1.464026306037590430e+00;0.000000000000000000e+00
3.663080845295759724e-01;2.155709230764932816e-01;0.000000000000000000e+00
1.445175753486515724e+00;-3.421919867484679578e-01;0.000000000000000000e+00
8.765574489954692794e-01;1.091059976708701917e+00;0.000000000000000000e+00
2.285884863380628351e-01;-1.938484175327315207e-01;0.000000000000000000e+00
4.444700278166637819e-01;9.840182589860174689e-01;0.000000000000000000e+00
6.148285126446937365e-01;2.052064906395764776e+00;0.000000000000000000e+00
-1.907822830845442574e-01;-5.275070839257458566e-01;0.000000000000000000e+00
2.665087538564489211e+00;2.381907077312702459e+00;0.000000000000000000e+00
1.732992796463468821e+00;1.064111246233580665e+00;0.000000000000000000e+00
6.795294682684134280e-01;1.164449113567889160e-01;0.000000000000000000e+00
-5.618409908058219493e-01;1.147546364343991820e+00;0.000000000000000000e+00
-1.142407854477757834e+00;2.571115669898162537e+00;0.000000000000000000e+00
1.071251692082666018e+00;6.837475959007306425e-01;0.000000000000000000e+00
-8.018462313033536404e-01;2.568684859134004128e+00;0.000000000000000000e+00
1.446140941948680148e+00;5.279587377007803894e-01;0.000000000000000000e+00
1.129399384494908620e+00;2.673866719408046766e-02;0.000000000000000000e+00
4.378763788209762975e-01;-1.626607352618580027e+00;0.000000000000000000e+00
-6.771503810104737564e-01;1.084532337240301292e+00;0.000000000000000000e+00
-1.553217222371539030e-01;4.290287010844795468e-02;0.000000000000000000e+00
2.978180013013552729e-01;1.709868404134828657e+00;0.000000000000000000e+00
6.973038291614996886e-01;6.669913788581723901e-01;0.000000000000000000e+00
2.176765869710891366e+00;1.008507689686492848e+00;0.000000000000000000e+00
7.329499126948439969e-01;2.903501777458215471e+00;0.000000000000000000e+00
-4.304345281246670929e-01;6.458182851983867989e-01;0.000000000000000000e+00
1.586712280998813895e+00;1.199564060578472091e+00;0.000000000000000000e+00
-7.587821311754923137e-01;1.503535415674445819e+00;0.000000000000000000e+00
-4.491122221296466321e-01;3.607941708650391766e-01;0.000000000000000000e+00
9.224268805630660983e-01;-5.842591646100570024e-02;0.000000000000000000e+00
-5.655877911473277120e-01;1.627773072159124368e-01;0.000000000000000000e+00
9.757498323265770823e-01;3.846149216964261930e-01;0.000000000000000000e+00
2.758033249563380807e+00;4.252575720083995314e-01;0.000000000000000000e+00
1.235111218316744530e-01;1.410020302594700237e+00;0.000000000000000000e+00
9.911942913426349255e-01;-5.851503971800331438e-01;0.000000000000000000e+00
3.829600708146402521e+00;5.592045341510787360e-01;0.000000000000000000e+00
1.311042470606841981e+00;2.055835986328883980e+00;0.000000000000000000e+00
-4.401516028556995419e-01;1.072018730242882301e+00;0.000000000000000000e+00
1.320196034432582710e+00;1.057696365261017624e+00;0.000000000000000000e+00
1.850843346537964784e+00;3.822108538978373771e-01;0.000000000000000000e+00
1.316188287014482317e+00;1.682573363292492186e-01;0.000000000000000000e+00
3.019919405331004114e+00;9.204207630470759849e-01;0.000000000000000000e+00
7.929028674106477492e-01;2.048141127154325059e+00;0.000000000000000000e+00
5.867868804744342803e-01;8.321163140508249789e-01;0.000000000000000000e+00
6.033698537751901458e-01;3.483241984545258907e-01;0.000000000000000000e+00
8.773133358170506213e-01;4.827792068162016781e-01;0.000000000000000000e+00
2.584812806456951328e+00;1.755062219314743377e+00;0.000000000000000000e+00
1.283768320877285429e+00;1.865391252795339572e+00;0.000000000000000000e+00
1.360670925984190260e+00;2.079771489021006836e+00;0.000000000000000000e+00
1.852236191329294623e+00;1.253470022449386878e+00;0.000000000000000000e+00
7.264489458743237371e-01;9.988281594933947627e-01;0.000000000000000000e+00
4.455576673331604898e-01;-1.021971895272080211e+00;0.000000000000000000e+00
6.716928590238605556e-01;1.987146747781419087e+00;0.000000000000000000e+00
2.307002456917249589e+00;2.260458511072473087e+00;0.000000000000000000e+00
3.960845693509340570e-01;1.454112521428215121e+00;0.000000000000000000e+00
1.420500112571159379e+00;9.900991379610698528e-01;0.000000000000000000e+00
1.675928855172366116e-01;2.094765672131664314e-01;0.000000000000000000e+00
-1.189695158970863975e+00;1.753232241742489483e+00;0.000000000000000000e+00
6.433547424816510318e-02;2.077004869629407224e+00;0.000000000000000000e+00
1.185017459286291652e-01;2.529175456113739173e+00;0.000000000000000000e+00
1.302981275387558480e+00;6.357698994642336787e-01;0.000000000000000000e+00
-9.883847346379484033e-01;3.830867385355983812e-01;0.000000000000000000e+00
8.055678707174701580e-01;1.616493306943836750e+00;0.000000000000000000e+00
1.725504259603948931e+00;1.266713077853331981e+00;0.000000000000000000e+00
1.748370663498535871e+00;-5.122915382407531304e-01;0.000000000000000000e+00
-1.397439446787610340e+00;1.391349263170072792e+00;0.000000000000000000e+00
1.791921826206777091e+00;4.034068189887054512e-01;0.000000000000000000e+00
9.309966786546478579e-01;9.598157586635094329e-01;0.000000000000000000e+00
1.131144279684412002e+00;-8.559667604607250624e-01;0.000000000000000000e+00
-1.328713735524265083e-01;8.366768855154272932e-01;0.000000000000000000e+00
1.485223622166998325e+00;9.608536813134428423e-01;0.000000000000000000e+00
1.492524185701005646e+00;1.564697795825658044e-01;0.000000000000000000e+00
-4.135565492999855319e-01;1.500178636266168652e+00;0.000000000000000000e+00
1.137866019144050833e+00;3.278889054829624561e-01;0.000000000000000000e+00
1.017475112812670224e+00;2.746741538566026541e+00;0.000000000000000000e+00
2.052893678562110580e+00;1.446421906750360531e+00;0.000000000000000000e+00
1.031188424242821533e+00;2.745792235855875951e+00;0.000000000000000000e+00
-3.094392402212365889e-01;-1.233270765647809908e+00;1.000000000000000000e+00
-2.110527579178034685e+00;-9.427024992410263371e-01;1.000000000000000000e+00
-5.019940087137653162e-02;3.896576972109440096e-01;1.000000000000000000e+00
-1.943125175056731324e+00;-2.451214092667605371e+00;1.000000000000000000e+00
-1.867467060459354400e+00;-1.301798081993627010e+00;1.000000000000000000e+00
-5.508552518369360662e-01;-2.846607125165059315e-01;1.000000000000000000e+00
-7.049046244272305639e-01;-9.842651211362409835e-01;1.000000000000000000e+00
2.094145784714278591e-01;-8.533556986114978482e-01;1.000000000000000000e+00
-1.552181098856443064e+00;-1.235722279050408767e+00;1.000000000000000000e+00
-1.805203882780436420e+00;-2.672297662845152466e+00;1.000000000000000000e+00
3.486978098630690859e-01;-3.190675512758735621e+00;1.000000000000000000e+00
-1.100932831162570125e+00;-1.825641507045358214e+00;1.000000000000000000e+00
8.781926119132688058e-01;1.605866906967079899e+00;1.000000000000000000e+00
-8.066765477213644342e-01;-1.264518356861617399e+00;1.000000000000000000e+00
-2.657788463464133777e+00;-1.277107090244754772e+00;1.000000000000000000e+00
-1.847190524651311616e+00;-3.633722369289099641e-01;1.000000000000000000e+00
7.534701087006383524e-01;-1.291922908094594202e+00;1.000000000000000000e+00
-2.240951239083081248e+00;7.685478281312496662e-02;1.000000000000000000e+00
1.106675563353620717e-02;-1.700383171595235332e+00;1.000000000000000000e+00
-1.230709597391373755e+00;-1.350619971451823220e+00;1.000000000000000000e+00
-6.486542391100563743e-01;-9.004827669998667350e-01;1.000000000000000000e+00
-2.488795163552148360e+00;-2.165012988228373070e-01;1.000000000000000000e+00
-7.544209117202147485e-01;-7.818807491391777109e-01;1.000000000000000000e+00
-6.248624882024441662e-01;-1.061409671442070213e+00;1.000000000000000000e+00
-5.447040975835545362e-01;-1.636755994658425362e+00;1.000000000000000000e+00
-2.407753007619857666e+00;-6.828888258367249442e-01;1.000000000000000000e+00
-1.993707328334025197e+00;-3.354182654180031253e-01;1.000000000000000000e+00
-2.642833599124206678e+00;2.800571446146493670e-01;1.000000000000000000e+00
-9.872575180764711078e-01;-1.462437621475435323e-01;1.000000000000000000e+00
-1.037442192849443945e+00;-8.079164811235084454e-01;1.000000000000000000e+00
-1.221806262928619713e-01;-1.821362303936342464e+00;1.000000000000000000e+00
-1.290228089230825770e+00;-4.312077371042002394e-01;1.000000000000000000e+00
-9.263284633379212929e-01;-1.401566081133995167e+00;1.000000000000000000e+00
-2.283494481877558213e-01;-3.535280933253833746e-01;1.000000000000000000e+00
1.434787425968597763e-01;-8.511089508081319810e-01;1.000000000000000000e+00
-1.405690518578435189e+00;3.247125254716913823e-01;1.000000000000000000e+00
-1.455273918122543586e+00;5.091186090987560586e-01;1.000000000000000000e+00
-9.678411080476199135e-01;-1.978383541687847247e+00;1.000000000000000000e+00
-1.313963402434703331e+00;-1.245369603819347804e+00;1.000000000000000000e+00
-4.986782078413098951e-02;-6.597462222139880428e-01;1.000000000000000000e+00
-4.175556129591673216e-01;-2.507930707404896209e-01;1.000000000000000000e+00
-7.716439742280435388e-01;-2.031923762789877408e+00;1.000000000000000000e+00
-1.979233600210499322e-01;-6.394149568836390296e-01;1.000000000000000000e+00
-3.069947940181737334e+00;-8.703167466779397898e-01;1.000000000000000000e+00
-1.626317327312043037e+00;-3.172809963209010098e-01;1.000000000000000000e+00
-6.876252779715620322e-01;-7.194275468518667171e-01;1.000000000000000000e+00
-2.152356885202054704e-01;-1.924480342471922789e+00;1.000000000000000000e+00
-1.683275556779843862e+00;-2.194816940898038915e+00;1.000000000000000000e+00
-1.973675836161281172e+00;2.790455781012421976e-01;1.000000000000000000e+00
-1.997876896340704089e+00;-5.655215348646351892e-01;1.000000000000000000e+00
-1.119898612922824332e+00;-3.142847173574402353e-01;1.000000000000000000e+00
-1.368660000508349794e+00;-1.250087216899217202e-01;1.000000000000000000e+00
-2.364083160083584545e+00;-1.975986739240086942e+00;1.000000000000000000e+00
-2.884241197580961202e-01;-8.451419587614130702e-01;1.000000000000000000e+00
-1.404711775921048122e-01;-2.919669485586815494e-01;1.000000000000000000e+00
-1.135473190224730589e+00;-1.828167431105756302e+00;1.000000000000000000e+00
-5.861353669087323581e-01;-4.108801058973201581e-01;1.000000000000000000e+00
-2.186422558482298939e+00;-1.717318972618277151e+00;1.000000000000000000e+00
2.525087082092158930e-01;-1.513773975711982356e+00;1.000000000000000000e+00
-2.368536775084544299e-01;-1.920298662523109545e+00;1.000000000000000000e+00
-1.596426154795800301e+00;-1.250488564631619282e+00;1.000000000000000000e+00
-3.645098467057092950e-01;-1.511465871267832828e+00;1.000000000000000000e+00
2.438415276720475866e-01;4.912334507988067589e-01;1.000000000000000000e+00
-2.475419620099171159e+00;-1.534523209745354055e+00;1.000000000000000000e+00
4.317875483682869220e-01;-9.981489451968668103e-01;1.000000000000000000e+00
-1.209648632950298675e+00;2.624596747746101855e-01;1.000000000000000000e+00
-1.951931086894670653e+00;-6.559009384203904336e-01;1.000000000000000000e+00
-1.554939682772305876e+00;-2.015453664540345358e+00;1.000000000000000000e+00
-8.881152598043438040e-01;-4.980810294003700234e-01;1.000000000000000000e+00
6.377640419422321294e-01;7.184138182329042888e-01;1.000000000000000000e+00
-8.060311916253195541e-01;-2.384939722628913739e-01;1.000000000000000000e+00
-2.296085362676287822e+00;-2.035990084152524471e+00;1.000000000000000000e+00
-1.919189541654433562e+00;7.180628188300428594e-01;1.000000000000000000e+00
-1.378279291833974352e+00;-3.466992947995714003e-01;1.000000000000000000e+00
-9.791015802617514252e-01;-8.501185293762131279e-01;1.000000000000000000e+00
-1.415370114395367418e+00;-2.486142280093374790e+00;1.000000000000000000e+00
-1.215007127684466948e+00;-6.762848650344930324e-01;1.000000000000000000e+00
-7.697400563706365828e-01;-1.157811030099774596e+00;1.000000000000000000e+00
-9.521174563299557025e-01;-7.448087912271406097e-01;1.000000000000000000e+00
-1.203500520711469957e+00;8.824761689116975560e-01;1.000000000000000000e+00
-8.824301865627717234e-01;-1.198542446971811559e+00;1.000000000000000000e+00
7.195626411046607274e-01;-8.358471022875650913e-01;1.000000000000000000e+00
-2.773322143467616963e-01;-2.441378937022594009e+00;1.000000000000000000e+00
-5.968616354002157509e-01;-1.499216180217477046e+00;1.000000000000000000e+00
-9.207344208150871623e-01;-1.070164613515056207e+00;1.000000000000000000e+00
-8.270258855844910828e-01;2.984772711989032157e-01;1.000000000000000000e+00
4.418988007679014451e-01;-1.545749903267727987e-01;1.000000000000000000e+00
-1.724500273002393946e-01;-1.321175944359451959e+00;1.000000000000000000e+00
-2.265262189247597924e+00;-1.344897920061542962e+00;1.000000000000000000e+00
-1.124390322042778445e+00;-5.867013730614834000e-01;1.000000000000000000e+00
-7.136666166625369456e-01;-1.509741856971868357e+00;1.000000000000000000e+00
-3.865680110427555105e-01;-2.435152211946223666e+00;1.000000000000000000e+00
-6.392954489545380481e-01;-6.933659940528498211e-01;1.000000000000000000e+00
-2.069746437392484317e+00;-1.594510027079744985e+00;1.000000000000000000e+00
2.660767359090983053e-01;-1.222239135846283409e+00;1.000000000000000000e+00
-8.510456154243983828e-02;-1.232827253487159380e+00;1.000000000000000000e+00
-2.434351462186467252e+00;-1.479551086096032586e+00;1.000000000000000000e+00
1.009646564448369865e-01;-6.314525072995584853e-01;1.000000000000000000e+00
-2.144025382565942550e+00;-1.697035941461532360e+00;1.000000000000000000e+00


==> data/normal_data.csv <==
data
-2.808343526361465781e+00
2.393793429096778835e-01
4.348838473716482578e-01
-1.937870910615928643e-01
1.606914285713913149e+00
1.792023027786908140e-01
-3.311862259523047358e-01
-3.393472195002845138e-01
4.913222893936927682e-01
-1.606180240698044548e+00
-1.571219812766889712e-01
6.808578594434182563e-01
6.386676269772318948e-01
-1.184471255201521966e+00
-2.165382245694178920e+00
2.407484075137108770e-01
1.247567429780586989e+00
3.502386456237883139e-01
-4.153117006745918882e-01
3.856477729020303391e-01
-1.298063120372359991e-01
1.758308791158185933e-02
9.072695333877572876e-01
1.941028505843003016e+00
1.685963338671062905e-01
4.576922714393207858e-01
1.579849734920970583e+00
-1.451590162477991441e+00
-1.591663483002494051e+00
1.755728538377278491e+00
-1.683825912056305107e-01
1.173703488334322254e+00
6.809154790173501670e-01
-1.954298785578960196e+00
3.890390107799838182e-01
-1.421559434374559672e-01
4.377910419379178464e-01
9.293153550295023546e-01
-1.416482851279556032e-01
-3.021998112770838407e-01
-1.038593443780539527e+00
6.626380261464597243e-01
5.816588792193154722e-01
1.344540964527134896e+00
-6.472217203089799045e-03
2.545282470999348678e+00
7.309469194447066887e-01
-1.631949696051128385e+00
-2.286469964660737375e+00
-8.254685247351346566e-01
1.045900985769676828e+00
-5.022126676244660359e-01
-2.316554283002328629e-01
1.086655968374838688e+00
8.642730324096824512e-01
7.215121360376378079e-02
8.547773259723814299e-01
-1.167614254756855319e+00
7.568757995058604804e-01
3.074965041468485927e-01
-4.381487667001879305e-01
-1.774132806043104416e-01
-6.696376602072809381e-02
7.128310926211313125e-01
1.090518876296280970e+00
1.377117531854729349e-01
-2.629464859729258586e-01
7.614445902563684587e-01
2.188935079037171161e-01
9.199513453267781360e-01
-8.636472058323920731e-01
-1.487428913260637531e+00
-5.729545475513768693e-01
-2.156331480235437748e-01
-9.822506268163759546e-02
1.774108855881934288e-01
-5.790458330824304056e-01
-1.152009604185936675e+00
-3.890786462056706752e-01
1.503105383083642721e-01
1.243154492385752485e+00
-8.007158817939359352e-01
1.845920368853861127e-01
1.237182548622758782e+00
2.027857445818448123e-01
7.699094238167609738e-01
-2.422671431442599554e-01
1.484169112233885368e+00
-5.537317856540153738e-01
-3.196353243788551124e-01
-2.674909851216246803e+00
3.348073673988357091e-01
3.048403025707182579e-01
-4.084613347023529073e-01
5.783987881237149242e-01
-7.608211101283000044e-01
6.494929095513658490e-01
1.690102850538676371e+00
-8.470039121244390401e-01
6.430918577642239509e-01


==> data/sampcomp/entropy-vs-SPC-cifar10-results-miniVGG-deepensemble-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;16.206;1.4382;0.421;1.5186;1.7494;1.2074;2.2376;0.9368;0.4826;0.1838;0.4458;0.5934;0.3408;0.9518;0.2144;0.3208;0.3236;0.345;0.1056;0.0;1.0;1.0;0.9998;0.9998;1.1465;0.0854;0.0532;0.0785;0.0589;0.1066;0.0262;0.1377;0.0316;0.0183;0.0284;0.0477;0.0182;0.0665;0.0113;0.0258;0.0368;0.0504;0.0023;0.0;0.0;0.0;0.0004;0.0004
5.0;24.116;1.2638;0.4602;1.34;1.6096;0.987;2.2102;0.6764;0.5422;0.1998;0.5046;0.6788;0.3844;0.9996;0.2372;0.301;0.4402;0.4624;0.0992;0.0;1.0;1.0;0.9994;0.9994;1.3426;0.008;0.023;0.0222;0.0272;0.0197;0.0036;0.0356;0.0031;0.007;0.0064;0.0094;0.008;0.0009;0.014;0.0116;0.1032;0.1074;0.0015;0.0;0.0;0.0;0.0013;0.0013
10.0;30.44;1.2626;0.4358;1.3242;1.5918;0.988;2.207;0.6862;0.539;0.1906;0.5068;0.6688;0.389;0.9988;0.2492;0.2346;0.3978;0.442;0.0898;0.0;1.0;1.0;1.0;1.0;1.3445;0.0274;0.0134;0.0301;0.0279;0.0306;0.0303;0.0355;0.0123;0.0046;0.0131;0.0181;0.0102;0.0011;0.009;0.0178;0.048;0.0406;0.0026;0.0;0.0;0.0;0.0;0.0
50.0;44.808;1.0438;0.472;1.089;1.4026;0.721;2.1896;0.38;0.606;0.2058;0.5778;0.7668;0.4406;1.0;0.2776;0.1576;0.479;0.5016;0.0732;0.0;0.9996;0.9998;1.0;1.0;0.5355;0.027;0.0065;0.0343;0.0293;0.026;0.0514;0.025;0.0096;0.0016;0.0116;0.0116;0.0107;0.0;0.0106;0.0082;0.0604;0.0581;0.0004;0.0;0.0005;0.0004;0.0;0.0
100.0;51.232;0.9186;0.4868;0.9504;1.296;0.5754;2.132;0.2156;0.6444;0.2136;0.6228;0.8248;0.4692;1.0;0.2916;0.132;0.5062;0.5196;0.0656;0.0;0.9976;0.9978;1.0;1.0;0.9305;0.0168;0.0053;0.0189;0.0137;0.0234;0.0393;0.0306;0.0058;0.0019;0.007;0.0108;0.0054;0.0;0.0055;0.0092;0.0435;0.042;0.0015;0.0;0.0005;0.0004;0.0;0.0
250.0;56.056;0.8988;0.4792;0.9506;1.2706;0.5696;2.0386;0.2196;0.633;0.2154;0.6042;0.8032;0.4514;1.0;0.2758;0.0728;0.5874;0.5872;0.0598;0.0588;0.8894;0.8938;0.9662;0.969;1.3296;0.0679;0.0115;0.0812;0.0669;0.074;0.0312;0.0786;0.027;0.0046;0.0266;0.0305;0.0256;0.0;0.0236;0.0157;0.0769;0.0634;0.0015;0.052;0.0402;0.0355;0.0236;0.0198
500.0;63.544;0.7718;0.4946;0.787;1.1556;0.3842;2.0684;0.065;0.6804;0.2226;0.6662;0.883;0.4946;1.0;0.3004;0.0472;0.65;0.6496;0.0508;0.045;0.86;0.8632;0.968;0.9696;0.4986;0.0608;0.0067;0.0843;0.0606;0.1199;0.0473;0.0648;0.0239;0.0021;0.0379;0.0553;0.0269;0.0;0.0168;0.0163;0.0514;0.0414;0.0008;0.0283;0.0243;0.0218;0.0255;0.0224
1000.0;70.374;0.6034;0.491;0.5992;1.0052;0.0552;2.0248;0.0;0.7468;0.2226;0.7806;0.9904;0.5634;1.0;0.3502;0.044;0.6932;0.6882;0.042;0.0136;0.8426;0.8436;0.9874;0.9872;1.0574;0.0342;0.0048;0.0418;0.0329;0.0355;0.0389;0.0;0.0145;0.0021;0.0223;0.0076;0.0154;0.0;0.0193;0.0052;0.0348;0.0285;0.0017;0.0158;0.0233;0.0227;0.0069;0.0069
5000.0;81.856;0.4222;0.4572;0.3112;0.729;0.0;1.8018;0.0;0.8172;0.2112;0.912;1.0;0.6302;1.0;0.4454;0.0336;0.7612;0.7558;0.0268;0.0218;0.706;0.7104;0.9654;0.9652;0.1412;0.0185;0.0066;0.0916;0.0333;0.0;0.0505;0.0;0.0083;0.003;0.0346;0.0;0.0178;0.0;0.0268;0.0054;0.0156;0.0211;0.0004;0.0074;0.0049;0.0053;0.0091;0.0093


==> data/sampcomp/entropy-vs-SPC-cifar10-results-miniVGG-dropconnect-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;17.92;1.0084;0.4882;1.0454;1.388;0.65;2.196;0.2812;0.6398;0.2104;0.6272;0.8242;0.4656;1.0;0.2866;0.4608;0.519;0.5082;0.1184;0.0;1.0;1.0;1.0;1.0;1.5925;0.0234;0.0129;0.0225;0.0255;0.0373;0.0422;0.0528;0.0077;0.0045;0.0083;0.0156;0.0052;0.0;0.0085;0.0202;0.0309;0.0238;0.0034;0.0;0.0;0.0;0.0;0.0
5.0;23.922;0.9864;0.4744;1.0246;1.3526;0.6342;2.1304;0.275;0.6446;0.2074;0.6328;0.8258;0.474;1.0;0.2982;0.4056;0.5434;0.5328;0.1084;0.0;0.9996;0.9996;1.0;1.0;1.6621;0.0697;0.0111;0.0702;0.0657;0.0886;0.0624;0.1032;0.0237;0.0039;0.0285;0.0348;0.0198;0.0;0.0135;0.0336;0.0372;0.0322;0.0046;0.0;0.0005;0.0005;0.0;0.0
10.0;28.804;1.0348;0.4788;1.0808;1.403;0.6944;2.1578;0.3402;0.629;0.2086;0.6124;0.8074;0.4576;1.0;0.283;0.341;0.5324;0.5216;0.0986;0.0;0.9998;0.9998;1.0;1.0;0.8763;0.0269;0.0148;0.0292;0.0258;0.0388;0.0329;0.0515;0.01;0.0039;0.0123;0.0161;0.0066;0.0;0.0074;0.0111;0.0274;0.0245;0.0015;0.0;0.0004;0.0004;0.0;0.0
50.0;40.604;0.7758;0.478;0.7778;1.1448;0.3694;2.0738;0.0054;0.7142;0.209;0.7276;0.9132;0.5358;1.0;0.3474;0.3082;0.616;0.594;0.0862;0.0038;0.9712;0.9712;0.9926;0.9924;0.69;0.0259;0.004;0.0275;0.0274;0.033;0.0448;0.011;0.0086;0.0007;0.0127;0.0099;0.0069;0.0;0.0062;0.0092;0.0103;0.0098;0.0013;0.0019;0.0069;0.0069;0.0044;0.0048
100.0;46.418;0.624;0.465;0.6114;0.9748;0.1848;2.0776;0.0;0.765;0.205;0.807;0.9632;0.5944;1.0;0.4102;0.3008;0.6246;0.6058;0.08;0.014;0.8886;0.89;0.956;0.955;0.9481;0.0084;0.0032;0.0136;0.0091;0.0118;0.0602;0.0;0.0032;0.001;0.0064;0.0028;0.0048;0.0;0.0063;0.0094;0.017;0.0148;0.0012;0.0032;0.0089;0.0092;0.0081;0.0089
250.0;49.77;0.4272;0.4158;0.3206;0.723;0.0292;1.7514;0.0;0.8336;0.188;0.9192;0.9958;0.6948;1.0;0.544;0.3358;0.6372;0.6252;0.0806;0.042;0.566;0.5686;0.7058;0.6998;0.968;0.0086;0.0047;0.015;0.0097;0.0038;0.0264;0.0;0.0028;0.001;0.0058;0.0008;0.0043;0.0;0.0065;0.0082;0.0089;0.0084;0.0018;0.0158;0.0124;0.0134;0.0166;0.0181
500.0;56.758;0.325;0.3772;0.1472;0.6102;0.0032;1.5178;0.0;0.871;0.1726;0.9698;1.0;0.7738;1.0;0.661;0.3036;0.657;0.6464;0.0706;0.0722;0.5302;0.533;0.693;0.6876;1.202;0.0135;0.0076;0.0199;0.0262;0.0008;0.0633;0.0;0.006;0.0036;0.0049;0.0;0.0154;0.0;0.023;0.0079;0.0168;0.0143;0.0017;0.014;0.0144;0.0137;0.0225;0.0207
1000.0;63.438;0.2522;0.3458;0.0414;0.469;0.0;1.172;0.0;0.8996;0.1584;0.9934;1.0;0.8522;1.0;0.7784;0.2654;0.6876;0.68;0.0608;0.114;0.4492;0.4534;0.6514;0.648;0.3927;0.0066;0.0044;0.0054;0.0177;0.0;0.0444;0.0;0.0029;0.0018;0.0011;0.0;0.0077;0.0;0.012;0.003;0.0062;0.0058;0.0008;0.0126;0.0045;0.0038;0.0052;0.0041
5000.0;76.972;0.175;0.3078;0.001;0.2236;0.0;0.5594;0.0;0.9304;0.139;1.0;1.0;0.9468;1.0;0.9204;0.1606;0.7604;0.7524;0.0382;0.2154;0.2898;0.298;0.5604;0.5594;0.2808;0.0025;0.004;0.0;0.0085;0.0;0.0208;0.0;0.0013;0.0023;0.0;0.0;0.0026;0.0;0.0036;0.003;0.0075;0.0069;0.0004;0.0077;0.0031;0.003;0.0079;0.0075


==> data/sampcomp/entropy-vs-SPC-cifar10-results-miniVGG-dropout-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;14.952;1.0824;0.5062;1.1522;1.4766;0.726;2.1862;0.3514;0.618;0.2156;0.594;0.8018;0.438;1.0;0.2564;0.4684;0.4904;0.4916;0.1208;0.0;0.9998;0.9998;1.0;1.0;3.8675;0.0533;0.0061;0.0576;0.0502;0.0667;0.0222;0.076;0.017;0.0023;0.022;0.0247;0.0131;0.0;0.0084;0.0288;0.0314;0.0319;0.0051;0.0;0.0004;0.0004;0.0;0.0
5.0;25.222;1.093;0.4602;1.1462;1.4438;0.7784;2.1596;0.4464;0.606;0.2026;0.5842;0.77;0.4406;1.0;0.276;0.3544;0.5564;0.5438;0.103;0.0;1.0;1.0;1.0;1.0;1.9238;0.0256;0.0091;0.0286;0.0278;0.0277;0.0159;0.0319;0.0081;0.0024;0.0092;0.0112;0.0078;0.0;0.0081;0.023;0.0473;0.0395;0.0031;0.0;0.0;0.0;0.0;0.0
10.0;28.51;1.1052;0.466;1.1636;1.465;0.787;2.1608;0.4484;0.6024;0.2048;0.5762;0.7672;0.4354;1.0;0.2696;0.3172;0.5654;0.5516;0.0966;0.0;0.9998;0.9998;1.0;1.0;0.7899;0.0258;0.0147;0.0304;0.0257;0.0307;0.0159;0.0385;0.0096;0.0044;0.0112;0.0146;0.0087;0.0;0.0083;0.011;0.0191;0.018;0.0009;0.0;0.0004;0.0004;0.0;0.0
50.0;41.046;0.7856;0.4778;0.793;1.1538;0.3824;2.0538;0.0182;0.708;0.2096;0.7186;0.9072;0.53;1.0;0.3414;0.2976;0.6018;0.5826;0.0852;0.0134;0.938;0.938;0.9644;0.9628;1.2312;0.0445;0.01;0.0551;0.0517;0.0506;0.032;0.0318;0.0158;0.0029;0.0245;0.0153;0.0173;0.0;0.0192;0.021;0.0377;0.0312;0.0024;0.0188;0.0635;0.0651;0.0568;0.0599
100.0;46.564;0.6134;0.4576;0.602;0.9654;0.1772;2.05;0.0;0.7666;0.204;0.8088;0.964;0.5956;1.0;0.4114;0.301;0.629;0.6124;0.08;0.0206;0.8636;0.8648;0.9426;0.9412;0.5896;0.0204;0.0038;0.0264;0.0241;0.0241;0.0639;0.0;0.0075;0.001;0.0139;0.006;0.0083;0.0;0.0098;0.006;0.0102;0.0079;0.0007;0.0052;0.0196;0.0193;0.014;0.014
250.0;51.58;0.4956;0.4384;0.4314;0.8166;0.0654;1.8672;0.0;0.8082;0.1968;0.8796;0.9892;0.6508;1.0;0.4818;0.2924;0.6372;0.6224;0.0748;0.0162;0.5866;0.5938;0.7256;0.7226;0.8368;0.013;0.005;0.0196;0.0229;0.0086;0.0206;0.0;0.0041;0.0015;0.007;0.0016;0.0084;0.0;0.0114;0.0072;0.0117;0.0105;0.0013;0.0038;0.0245;0.0251;0.0244;0.026
500.0;58.016;0.3884;0.4094;0.2434;0.6898;0.0088;1.7016;0.0;0.8474;0.185;0.9428;0.9988;0.7202;1.0;0.5812;0.2674;0.675;0.6612;0.0662;0.0402;0.5062;0.5126;0.6902;0.6852;0.3465;0.0078;0.004;0.0141;0.0062;0.0022;0.0164;0.0;0.0024;0.0012;0.0041;0.0004;0.007;0.0;0.0103;0.0034;0.0119;0.01;0.0008;0.007;0.0156;0.0145;0.0152;0.0136
1000.0;63.516;0.3266;0.3896;0.1306;0.616;0.0008;1.5344;0.0;0.8714;0.1758;0.9736;1.0;0.7764;1.0;0.665;0.2362;0.6862;0.6758;0.0582;0.0992;0.4138;0.421;0.6112;0.6092;0.2345;0.0094;0.0048;0.0148;0.0158;0.0004;0.036;0.0;0.0035;0.0018;0.0034;0.0;0.01;0.0;0.0153;0.0028;0.0094;0.0079;0.0004;0.0085;0.0076;0.007;0.0126;0.0106
5000.0;77.142;0.232;0.3522;0.0116;0.3994;0.0;0.9974;0.0;0.9092;0.1562;0.9986;1.0;0.8854;1.0;0.8282;0.1378;0.7594;0.7502;0.0362;0.2126;0.2582;0.2688;0.5176;0.52;0.4197;0.0085;0.0071;0.0027;0.0217;0.0;0.0545;0.0;0.0035;0.0029;0.0005;0.0;0.0083;0.0;0.0129;0.0035;0.0101;0.0093;0.0004;0.0103;0.0018;0.0018;0.0121;0.0104


==> data/sampcomp/entropy-vs-SPC-cifar10-results-miniVGG-flipout-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;17.354;1.116;0.4738;1.1712;1.4834;0.79;2.2152;0.4438;0.6042;0.206;0.581;0.7726;0.435;0.9998;0.2666;0.4306;0.3846;0.3872;0.1154;0.0;0.9996;0.9996;0.9968;0.997;2.4935;0.0868;0.0275;0.0848;0.0677;0.1145;0.0376;0.139;0.0341;0.0091;0.0377;0.0533;0.0253;0.0004;0.0131;0.0369;0.0745;0.0762;0.0047;0.0;0.0009;0.0009;0.0049;0.0048
5.0;23.464;1.0806;0.459;1.1292;1.4324;0.7624;2.1656;0.4278;0.6098;0.2024;0.5904;0.7752;0.4442;0.9998;0.2788;0.3752;0.3646;0.3898;0.1058;0.0;1.0;1.0;0.9946;0.9946;1.6974;0.0774;0.0225;0.0837;0.0621;0.1059;0.0576;0.1292;0.0286;0.0074;0.0363;0.0436;0.021;0.0004;0.0133;0.0254;0.115;0.1075;0.0029;0.0;0.0;0.0;0.0121;0.0121
10.0;28.164;1.0186;0.4678;1.0614;1.3756;0.693;2.1734;0.3518;0.6294;0.2058;0.6116;0.8014;0.4626;1.0;0.293;0.3478;0.4768;0.4848;0.0998;0.0;0.9996;0.9996;1.0;1.0;1.5906;0.0437;0.0108;0.0508;0.055;0.0435;0.0303;0.0403;0.0147;0.0022;0.0192;0.0181;0.0144;0.0;0.0128;0.0218;0.1072;0.0831;0.003;0.0;0.0005;0.0005;0.0;0.0
50.0;40.644;0.8684;0.4826;0.888;1.2384;0.4892;2.1328;0.1148;0.6818;0.2104;0.6806;0.8742;0.5066;1.0;0.3232;0.2752;0.5038;0.5198;0.0834;0.0004;0.9948;0.995;0.9996;0.9996;0.8839;0.0201;0.0061;0.0238;0.0189;0.0297;0.0387;0.0358;0.0077;0.0011;0.0123;0.0113;0.0057;0.0;0.0038;0.0034;0.048;0.0381;0.0009;0.0005;0.0004;0.0007;0.0005;0.0005
100.0;45.568;0.7064;0.4748;0.7074;1.0692;0.2832;2.0502;0.0;0.7348;0.209;0.7588;0.9364;0.5562;1.0;0.3664;0.279;0.5828;0.5852;0.0792;0.0;0.9842;0.9846;0.9984;0.9986;0.4965;0.0152;0.0063;0.0159;0.0177;0.0259;0.0161;0.0;0.0059;0.0016;0.0108;0.0071;0.0052;0.0;0.0054;0.006;0.0158;0.019;0.0008;0.0;0.0029;0.0029;0.0011;0.0009
250.0;52.002;0.5172;0.4484;0.456;0.843;0.0818;1.9276;0.0;0.8016;0.1992;0.8702;0.9858;0.642;1.0;0.4704;0.2816;0.597;0.5906;0.0732;0.0046;0.8832;0.8828;0.942;0.9376;2.7761;0.0535;0.013;0.0821;0.0702;0.042;0.0577;0.0;0.0192;0.0044;0.0328;0.009;0.0277;0.0;0.0372;0.0096;0.0604;0.0531;0.0033;0.0103;0.1371;0.1391;0.1046;0.1149
500.0;53.698;0.3402;0.3846;0.1696;0.6252;0.008;1.5482;0.0;0.866;0.175;0.9632;0.999;0.7636;1.0;0.646;0.329;0.6254;0.624;0.0762;0.0246;0.7508;0.7504;0.8646;0.864;5.3471;0.0414;0.0121;0.075;0.0495;0.0099;0.1095;0.0;0.0159;0.0054;0.0209;0.0017;0.0346;0.0;0.0514;0.0378;0.0547;0.0496;0.009;0.0416;0.0906;0.0916;0.1274;0.1262
1000.0;60.926;0.2396;0.3372;0.037;0.4366;0.0002;1.0908;0.0;0.9042;0.1554;0.9942;1.0;0.8658;1.0;0.7984;0.2948;0.6492;0.6484;0.0664;0.0318;0.7388;0.7404;0.8838;0.8832;7.4148;0.0239;0.0179;0.0212;0.0617;0.0004;0.1535;0.0;0.0086;0.0052;0.0039;0.0;0.0279;0.0;0.0422;0.0691;0.0939;0.0905;0.0138;0.0694;0.0819;0.0836;0.1597;0.1579
5000.0;74.04;0.111;0.237;0.0;0.0544;0.0;0.1358;0.0;0.9546;0.1116;1.0;1.0;0.9908;1.0;0.9862;0.2144;0.7268;0.7172;0.0462;0.013;0.6178;0.6264;0.8648;0.8532;1.4136;0.0066;0.0069;0.0;0.0153;0.0;0.0378;0.0;0.0027;0.0034;0.0;0.0;0.0034;0.0;0.0049;0.0123;0.0479;0.0534;0.0025;0.009;0.0074;0.0088;0.04;0.0479


==> data/sampcomp/entropy-vs-SPC-fashion_mnist-results-miniVGG-deepensemble-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;48.54;0.8328;0.533;0.8386;1.2546;0.3504;2.1792;0.0322;0.7108;0.2206;0.7362;0.922;0.5242;1.0;0.3254;0.2254;0.6978;0.749;0.0742;0.0;1.0;1.0;1.0;1.0;3.5362;0.1049;0.0048;0.1308;0.1237;0.1416;0.0375;0.0692;0.0375;0.0042;0.0577;0.044;0.0408;0.0;0.0423;0.0618;0.0969;0.0867;0.0073;0.0;0.0;0.0;0.0;0.0
5.0;68.006;0.475;0.466;0.3366;0.7858;0.0498;1.8874;0.0;0.8264;0.1966;0.9184;0.9926;0.6858;1.0;0.5324;0.146;0.7336;0.721;0.0476;0.0;0.9762;0.9766;0.9998;0.9998;2.5618;0.0331;0.0147;0.0629;0.0534;0.0128;0.1244;0.0;0.0137;0.0071;0.0206;0.0023;0.0284;0.0;0.0417;0.0145;0.0865;0.0892;0.0039;0.0;0.0079;0.0078;0.0004;0.0004
10.0;72.49;0.4002;0.4458;0.203;0.7122;0.0178;1.747;0.0;0.8512;0.19;0.9584;0.9978;0.731;1.0;0.5982;0.1264;0.7622;0.7502;0.0408;0.0;0.9174;0.9182;0.9992;0.9992;1.4178;0.0274;0.0219;0.0272;0.0425;0.0029;0.101;0.0;0.0088;0.0068;0.0063;0.0004;0.0223;0.0;0.0333;0.0205;0.0391;0.0476;0.0028;0.0;0.0081;0.0079;0.0008;0.0008
50.0;81.99;0.2422;0.3624;0.0246;0.425;0.001;1.0606;0.0;0.9054;0.1606;0.9966;1.0;0.8752;1.0;0.813;0.0854;0.7322;0.7196;0.0276;0.0;0.7818;0.783;0.983;0.983;0.2983;0.005;0.0082;0.0035;0.0126;0.0;0.0308;0.0;0.0019;0.0023;0.0005;0.0;0.0051;0.0;0.0078;0.0023;0.0889;0.0844;0.0005;0.0;0.0106;0.0103;0.0115;0.0115
100.0;84.588;0.1996;0.3294;0.007;0.3064;0.0;0.765;0.0;0.9196;0.1498;0.999;1.0;0.9202;1.0;0.8806;0.0738;0.815;0.799;0.0236;0.0;0.7424;0.743;0.9894;0.9894;0.4828;0.0032;0.0054;0.0007;0.0112;0.0;0.0285;0.0;0.0015;0.0016;0.0;0.0;0.0041;0.0;0.0065;0.0045;0.0169;0.0165;0.0005;0.0;0.012;0.0117;0.0065;0.0065
250.0;87.232;0.207;0.3292;0.0044;0.387;0.0;0.967;0.0;0.9156;0.1496;0.9996;1.0;0.8828;1.0;0.8244;0.0434;0.8296;0.8202;0.0196;0.0174;0.5944;0.595;0.9172;0.9166;0.3104;0.0184;0.016;0.0035;0.0588;0.0;0.1471;0.0;0.007;0.0056;0.0005;0.0;0.026;0.0;0.0391;0.0042;0.0519;0.047;0.0005;0.0061;0.0085;0.0085;0.0448;0.0454
500.0;89.16;0.1442;0.2816;0.0006;0.1078;0.0;0.2694;0.0;0.9394;0.132;1.0;1.0;0.9774;1.0;0.966;0.048;0.8104;0.7994;0.017;0.0046;0.5888;0.59;0.9048;0.9026;0.1463;0.0178;0.012;0.0009;0.0757;0.0;0.1887;0.0;0.0059;0.0045;0.0;0.0;0.0195;0.0;0.0291;0.0054;0.0637;0.0625;0.0;0.0062;0.0122;0.0132;0.062;0.0627
1000.0;90.482;0.1144;0.2574;0.0;0.015;0.0;0.037;0.0;0.9498;0.1234;1.0;1.0;0.9978;1.0;0.9968;0.0448;0.8462;0.8326;0.015;0.0018;0.576;0.584;0.9344;0.927;0.0438;0.0074;0.0062;0.0;0.0111;0.0;0.0268;0.0;0.0028;0.0026;0.0;0.0;0.0016;0.0;0.0026;0.0027;0.0238;0.0242;0.0;0.0025;0.011;0.0149;0.0266;0.0262
5000.0;93.404;0.106;0.2478;0.0;0.0014;0.0;0.0036;0.0;0.952;0.1208;1.0;1.0;1.0;1.0;1.0;0.02;0.8532;0.8358;0.01;0.0046;0.5426;0.5548;0.9042;0.8926;0.1006;0.0062;0.0071;0.0;0.0009;0.0;0.0026;0.0;0.0027;0.003;0.0;0.0;0.0;0.0;0.0;0.0014;0.0161;0.0168;0.0;0.0021;0.0011;0.0015;0.0151;0.0151


==> data/sampcomp/entropy-vs-SPC-fashion_mnist-results-miniVGG-dropconnect-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;47.942;0.6236;0.5012;0.5604;1.009;0.1486;2.1302;0.0002;0.779;0.209;0.8442;0.9728;0.6084;1.0;0.4264;0.2998;0.7818;0.7598;0.0792;0.0;0.9976;0.9978;1.0;1.0;5.4802;0.0568;0.0244;0.0973;0.0759;0.0454;0.0332;0.0004;0.0228;0.0084;0.0388;0.0105;0.0367;0.0;0.0523;0.0462;0.0733;0.0593;0.0092;0.0;0.0043;0.0038;0.0;0.0
5.0;66.632;0.4582;0.4556;0.3144;0.779;0.0408;1.878;0.0;0.8332;0.1936;0.9272;0.9944;0.6992;1.0;0.5522;0.1674;0.8516;0.8126;0.0502;0.0;0.9566;0.957;1.0;1.0;2.1157;0.0241;0.0177;0.0334;0.0364;0.011;0.085;0.0;0.009;0.0064;0.0103;0.0019;0.0192;0.0;0.0282;0.0144;0.0248;0.0283;0.0033;0.0;0.0201;0.0204;0.0;0.0
10.0;71.56;0.3572;0.4152;0.161;0.6448;0.0114;1.5932;0.0;0.8686;0.1778;0.9684;0.999;0.7768;1.0;0.6662;0.153;0.857;0.8244;0.0436;0.0;0.8902;0.891;0.9998;0.9998;1.4678;0.0197;0.0147;0.024;0.0346;0.0005;0.086;0.0;0.0078;0.0054;0.0058;0.0;0.0198;0.0;0.0299;0.0151;0.0361;0.0322;0.0025;0.0;0.0037;0.0041;0.0004;0.0004
50.0;80.902;0.2012;0.326;0.0148;0.2958;0.0004;0.7388;0.0;0.9228;0.1438;0.998;1.0;0.9256;1.0;0.8884;0.114;0.9216;0.8954;0.0302;0.001;0.6486;0.65;0.999;0.9988;0.4642;0.0072;0.0072;0.0022;0.0247;0.0005;0.0613;0.0;0.0026;0.0022;0.0;0.0;0.008;0.0;0.0123;0.0045;0.0076;0.0071;0.0004;0.0;0.0136;0.0137;0.0007;0.0004
100.0;83.69;0.1422;0.2754;0.0018;0.121;0.0;0.3024;0.0;0.9444;0.1242;1.0;1.0;0.9766;1.0;0.9648;0.1078;0.9336;0.9128;0.0268;0.0044;0.5064;0.5078;0.9908;0.9894;0.4803;0.0045;0.0024;0.0004;0.015;0.0;0.0375;0.0;0.0022;0.0016;0.0;0.0;0.0037;0.0;0.0056;0.0029;0.0092;0.0096;0.0008;0.0009;0.0068;0.0068;0.0029;0.0029
250.0;85.136;0.113;0.2428;0.0004;0.0622;0.0;0.1552;0.0;0.9552;0.111;1.0;1.0;0.989;1.0;0.9834;0.1036;0.8946;0.8808;0.0246;0.0136;0.3836;0.3878;0.8844;0.875;1.4723;0.0184;0.017;0.0005;0.0414;0.0;0.1037;0.0;0.007;0.0078;0.0;0.0;0.0087;0.0;0.0127;0.0088;0.0128;0.0148;0.0021;0.0126;0.0077;0.0073;0.0314;0.0351
500.0;87.668;0.0744;0.1982;0.0;0.0074;0.0;0.0184;0.0;0.9702;0.0924;1.0;1.0;0.9992;1.0;0.9986;0.0936;0.9126;0.904;0.021;0.015;0.3422;0.364;0.8886;0.8816;0.57;0.012;0.0152;0.0;0.0093;0.0;0.0229;0.0;0.0048;0.0058;0.0;0.0;0.0013;0.0;0.0021;0.0018;0.0186;0.0196;0.0007;0.0089;0.0055;0.0075;0.0393;0.041
1000.0;88.942;0.0602;0.1784;0.0;0.0012;0.0;0.0028;0.0;0.9756;0.084;1.0;1.0;1.0;1.0;1.0;0.0862;0.8996;0.8904;0.0192;0.0206;0.3416;0.3784;0.8528;0.8472;0.529;0.006;0.0101;0.0;0.0011;0.0;0.0022;0.0;0.0024;0.0042;0.0;0.0;0.0;0.0;0.0;0.0044;0.0136;0.0136;0.0011;0.003;0.0125;0.0217;0.0275;0.0273
5000.0;91.984;0.0414;0.1482;0.0;0.0;0.0;0.0;0.0;0.9832;0.0696;1.0;1.0;1.0;1.0;1.0;0.0636;0.8896;0.8676;0.014;0.0266;0.376;0.4214;0.835;0.8226;0.1613;0.0019;0.0051;0.0;0.0;0.0;0.0;0.0;0.0008;0.0017;0.0;0.0;0.0;0.0;0.0;0.0011;0.0094;0.0107;0.0;0.0032;0.0064;0.0061;0.0161;0.0163


==> data/sampcomp/entropy-vs-SPC-fashion_mnist-results-miniVGG-dropout-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;44.736;0.7666;0.5232;0.7532;1.1796;0.2862;2.1332;0.0006;0.7292;0.2176;0.7622;0.9396;0.5436;1.0;0.3456;0.282;0.7788;0.7596;0.0806;0.0;0.9968;0.9968;1.0;1.0;0.9362;0.0328;0.0288;0.0438;0.0408;0.0649;0.0104;0.0009;0.0115;0.0083;0.019;0.0179;0.0149;0.0;0.023;0.0153;0.0385;0.0292;0.0018;0.0;0.0051;0.0051;0.0;0.0
5.0;65.546;0.4588;0.451;0.3158;0.7764;0.0518;1.848;0.0;0.834;0.1918;0.9256;0.992;0.7036;1.0;0.5596;0.1788;0.8794;0.8392;0.0524;0.0;0.959;0.9596;1.0;1.0;1.4244;0.0663;0.0329;0.0995;0.0843;0.0286;0.1602;0.0;0.0239;0.0118;0.0305;0.0049;0.0489;0.0;0.071;0.0328;0.0422;0.0423;0.0036;0.0;0.0091;0.0089;0.0;0.0
10.0;71.976;0.369;0.4238;0.1718;0.6628;0.0136;1.6342;0.0;0.8634;0.1808;0.9656;0.9982;0.7618;1.0;0.6438;0.1438;0.8902;0.8552;0.0426;0.0;0.8926;0.8932;1.0;1.0;2.2019;0.0233;0.0115;0.0368;0.0319;0.0026;0.0782;0.0;0.0094;0.0047;0.0086;0.0004;0.0234;0.0;0.0351;0.0181;0.0129;0.0156;0.0036;0.0;0.0062;0.0058;0.0;0.0
50.0;80.99;0.2074;0.3324;0.0152;0.3076;0.0006;0.768;0.0;0.921;0.1454;0.998;1.0;0.9206;1.0;0.8806;0.1112;0.926;0.9004;0.03;0.0022;0.6372;0.6384;0.998;0.9976;0.4797;0.0204;0.0158;0.0058;0.0608;0.0005;0.1516;0.0;0.007;0.0055;0.0007;0.0;0.0205;0.0;0.0309;0.0093;0.012;0.0113;0.0012;0.0013;0.0379;0.038;0.0021;0.0026
100.0;83.594;0.1336;0.2688;0.001;0.0954;0.0;0.2378;0.0;0.9476;0.1212;1.0;1.0;0.982;1.0;0.9732;0.1118;0.92;0.9024;0.0272;0.0092;0.4748;0.4764;0.9704;0.9678;0.4288;0.009;0.0114;0.0;0.0188;0.0;0.0462;0.0;0.004;0.0053;0.0;0.0;0.0044;0.0;0.0066;0.002;0.0144;0.0133;0.0004;0.0036;0.0195;0.0196;0.0139;0.0152
250.0;85.752;0.1064;0.2378;0.0;0.0416;0.0;0.104;0.0;0.9576;0.1096;1.0;1.0;0.9934;1.0;0.9898;0.1002;0.9138;0.9004;0.0238;0.0124;0.3668;0.3716;0.9002;0.892;0.5961;0.0078;0.0085;0.0;0.016;0.0;0.0401;0.0;0.0034;0.0042;0.0;0.0;0.0032;0.0;0.0045;0.0042;0.0117;0.0115;0.0011;0.006;0.0154;0.0169;0.029;0.0309
500.0;87.392;0.0892;0.2198;0.0;0.0142;0.0;0.0358;0.0;0.9642;0.1016;1.0;1.0;0.998;1.0;0.9972;0.0902;0.9104;0.8994;0.0214;0.0098;0.352;0.3674;0.8822;0.8742;0.3136;0.0051;0.004;0.0;0.0076;0.0;0.0191;0.0;0.0022;0.0027;0.0;0.0;0.0012;0.0;0.0019;0.0025;0.0158;0.0157;0.0005;0.005;0.012;0.0113;0.0246;0.025
1000.0;88.496;0.0712;0.197;0.0;0.0018;0.0;0.0042;0.0;0.9708;0.0924;1.0;1.0;1.0;1.0;0.9998;0.0858;0.9012;0.8916;0.0196;0.0194;0.3376;0.3764;0.8506;0.8438;0.5033;0.0058;0.0087;0.0;0.0013;0.0;0.0029;0.0;0.0025;0.0046;0.0;0.0;0.0;0.0;0.0004;0.0024;0.016;0.0162;0.0009;0.0038;0.0119;0.013;0.0308;0.0295
5000.0;92.2;0.0514;0.1668;0.0;0.0;0.0;0.0;0.0;0.9792;0.0776;1.0;1.0;1.0;1.0;1.0;0.057;0.9086;0.8928;0.0132;0.0188;0.3592;0.4002;0.8504;0.8408;0.1843;0.0019;0.0033;0.0;0.0;0.0;0.0;0.0;0.0011;0.0018;0.0;0.0;0.0;0.0;0.0;0.0014;0.0104;0.0126;0.0004;0.0038;0.0094;0.0105;0.022;0.0222


==> data/sampcomp/entropy-vs-SPC-fashion_mnist-results-miniVGG-flipout-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;39.408;0.6628;0.4908;0.6272;1.0412;0.2066;2.1158;0.0002;0.7666;0.2072;0.8208;0.9598;0.5942;1.0;0.4116;0.3726;0.648;0.6642;0.0936;0.0;0.9954;0.9954;1.0;1.0;8.2748;0.0524;0.0496;0.0834;0.0891;0.0894;0.1003;0.0004;0.022;0.013;0.0407;0.0215;0.0315;0.0;0.0442;0.0629;0.0834;0.0707;0.0124;0.0;0.0055;0.0055;0.0;0.0
5.0;64.96;0.4688;0.4574;0.3396;0.7992;0.0394;1.91;0.0;0.8278;0.1948;0.9174;0.9942;0.6868;1.0;0.5334;0.1786;0.6344;0.6298;0.0522;0.0;0.954;0.9546;0.994;0.9942;2.5286;0.0389;0.0123;0.0803;0.054;0.0138;0.1053;0.0;0.017;0.0058;0.0268;0.0023;0.0371;0.0;0.0551;0.0306;0.1458;0.1366;0.0044;0.0;0.0198;0.0198;0.0055;0.0053
10.0;71.208;0.3632;0.4262;0.1554;0.6564;0.0122;1.621;0.0;0.8662;0.1812;0.97;0.9986;0.768;1.0;0.6528;0.154;0.6622;0.6608;0.044;0.0;0.883;0.8842;0.978;0.9782;0.5472;0.0141;0.0106;0.0138;0.0238;0.0024;0.058;0.0;0.0044;0.0036;0.0029;0.0005;0.0112;0.0;0.0167;0.0074;0.1278;0.1224;0.001;0.0;0.0172;0.0169;0.0317;0.0312
50.0;80.334;0.2326;0.3508;0.0272;0.382;0.001;0.953;0.0;0.9124;0.1526;0.9962;1.0;0.8966;1.0;0.8452;0.1092;0.7016;0.6948;0.0308;0.0;0.7454;0.746;0.9496;0.9498;0.5384;0.007;0.0069;0.0032;0.0203;0.0;0.0505;0.0;0.0029;0.0029;0.0004;0.0;0.008;0.0;0.0121;0.0041;0.0823;0.0771;0.0008;0.0;0.0076;0.0074;0.039;0.0386
100.0;83.54;0.1698;0.3016;0.0048;0.199;0.0;0.4966;0.0;0.934;0.1348;0.9994;1.0;0.9554;1.0;0.9332;0.0986;0.724;0.717;0.0264;0.0;0.6932;0.694;0.9346;0.9346;0.5665;0.0101;0.0105;0.0013;0.0309;0.0;0.0771;0.0;0.004;0.0038;0.0005;0.0;0.009;0.0;0.0133;0.0045;0.0651;0.0626;0.0011;0.0;0.0141;0.0145;0.0449;0.0449
250.0;86.41;0.1044;0.2382;0.0;0.0338;0.0;0.0844;0.0;0.9586;0.1084;1.0;1.0;0.9948;1.0;0.992;0.0944;0.79;0.784;0.023;0.0;0.626;0.6278;0.931;0.9304;0.3809;0.0083;0.0107;0.0;0.014;0.0;0.0344;0.0;0.003;0.0044;0.0;0.0;0.0027;0.0;0.0039;0.0038;0.0457;0.045;0.0007;0.0;0.0056;0.0052;0.0375;0.0381
500.0;87.228;0.0892;0.217;0.0002;0.0254;0.0;0.0626;0.0;0.9642;0.1;1.0;1.0;0.9954;1.0;0.9934;0.0922;0.7568;0.748;0.0214;0.001;0.5774;0.5812;0.856;0.8502;0.929;0.0204;0.0194;0.0004;0.0391;0.0;0.0967;0.0;0.0077;0.0087;0.0;0.0;0.0075;0.0;0.0114;0.0019;0.0526;0.0529;0.0015;0.0022;0.0146;0.0173;0.0611;0.0613
1000.0;89.762;0.0556;0.1704;0.0;0.0006;0.0;0.0022;0.0;0.9776;0.0802;1.0;1.0;1.0;1.0;1.0;0.0798;0.8108;0.7954;0.0182;0.0002;0.5636;0.5764;0.8966;0.8846;0.3825;0.0056;0.0075;0.0;0.0013;0.0;0.0027;0.0;0.0022;0.0043;0.0;0.0;0.0;0.0;0.0;0.0024;0.0499;0.0501;0.0008;0.0004;0.0067;0.011;0.0503;0.0506
5000.0;91.764;0.0314;0.1252;0.0;0.0;0.0;0.0;0.0;0.9872;0.0608;1.0;1.0;1.0;1.0;1.0;0.0696;0.7302;0.693;0.015;0.0014;0.5322;0.5452;0.7748;0.7412;0.5371;0.0027;0.005;0.0;0.0;0.0;0.0;0.0;0.0011;0.0026;0.0;0.0;0.0;0.0;0.0;0.0048;0.0543;0.0496;0.0012;0.0031;0.0023;0.0033;0.057;0.0502


==> data/svhn-accuracy-confidence-deepensembles-num-ens-5_cnn_svhn.csv <==
conf;acc
0.0;71.92
0.05;71.92
0.1;71.92
0.16;71.92
0.21;72.65
0.26;73.79
0.31;75.1
0.36;77.2
0.42;86.13
0.47;88.55
0.52;90.3
0.57;92.27
0.63;96.16
0.68;96.91
0.73;97.41
0.78;98.01
0.83;98.89
0.89;99.06
0.94;99.19
0.99;99.42


==> data/svhn-accuracy-confidence-sub-deepensembles_1_num-ens-5_cnn_svhn.csv <==
conf;acc
0.0;70.91
0.05;70.91
0.1;70.91
0.16;70.91
0.21;70.94
0.26;71.09
0.31;71.37
0.36;71.96
0.42;74.72
0.47;76.21
0.52;77.6
0.57;79.35
0.63;84.0
0.68;85.45
0.73;86.64
0.78;88.26
0.83;92.01
0.89;92.92
0.94;93.88
0.99;95.48


==> data/svhn-accuracy-confidence-sub-deepensembles_2_num-ens-5_cnn_svhn.csv <==
conf;acc
0.0;71.41
0.05;71.41
0.1;71.41
0.16;71.41
0.21;71.64
0.26;73.08
0.31;75.34
0.36;78.49
0.42;83.78
0.47;87.05
0.52;89.56
0.57;92.12
0.63;94.7
0.68;95.79
0.73;96.64
0.78;97.42
0.83;98.08
0.89;98.37
0.94;98.61
0.99;98.99


==> data/svhn-accuracy-confidence-sub-deepensembles_3_num-ens-5_cnn_svhn.csv <==
conf;acc
0.0;71.91
0.05;71.91
0.1;71.91
0.16;71.91
0.21;72.31
0.26;74.27
0.31;76.89
0.36;80.35
0.42;87.34
0.47;90.26
0.52;92.24
0.57;94.18
0.63;96.45
0.68;97.08
0.73;97.56
0.78;98.23
0.83;98.77
0.89;98.91
0.94;99.06
0.99;99.33


==> data/toy-regression-15ensembles-disentangled.csv <==
x;pred_mu;pred_sigma;pred_sigma_ale;pred_sigma_epi;true_mu
-6.283185307179586;1.5233943;0.4141506;0.009416924;0.41404334;2.4492935982947064e-16
-6.220037716152656;1.4987229;0.40710622;0.009694627;0.40699014;0.06310563131267372
-6.1568901251257255;1.4738756;0.39992678;0.009980922;0.3998024;0.12595970506771748
-6.093742534098794;1.4489042;0.39260697;0.010274703;0.39247268;0.18831166648971848
-6.030594943071864;1.4237608;0.38519233;0.0105764745;0.38504753;0.2499129623703088
-5.967447352044934;1.3983737;0.37773913;0.0108862985;0.37758264;0.3105180318741691
-5.904299761018003;1.3728908;0.370246;0.011201383;0.3700762;0.36988528541654697
-5.841152169991073;1.3473285;0.36269504;0.011524739;0.36251202;0.42777806771020954
-5.778004578964142;1.3217183;0.3552215;0.011860045;0.35502324;0.4839656011428393
-5.714856987937211;1.2960614;0.34772858;0.012204038;0.34751508;0.538223905724289
-5.651709396910281;1.270305;0.34016123;0.012558533;0.33992976;0.5903366919365287
-5.588561805883351;1.2443365;0.33251435;0.012921434;0.3322637;0.6400962229271073
-5.52541421485642;1.2182403;0.32484725;0.013296238;0.3245747;0.6873041426091843
-5.462266623829489;1.1919796;0.31701976;0.0136816725;0.31672543;0.7317722663670773
-5.399119032802559;1.1655641;0.3090292;0.014077144;0.3087083;0.7733233312153395
-5.335971441775628;1.1390826;0.30100906;0.0144801885;0.30066034;0.8117917024210209
-5.272823850748698;1.1125335;0.29291442;0.014895789;0.29253516;0.847024033772299
-5.209676259721768;1.0858982;0.28476846;0.015324216;0.28435534;0.8788798788614604
-5.146528668694836;1.0590898;0.27658212;0.015762912;0.27613288;0.9072322509454817
-5.083381077667907;1.0321385;0.2683593;0.016211776;0.2678686;0.9319681291524348
-5.020233486640976;1.0049444;0.25993055;0.01666761;0.25939524;0.9529889090158394
-4.957085895614045;0.97741973;0.25150016;0.017134253;0.25091577;0.9702107955409863
-4.893938304587115;0.9498697;0.24312252;0.017614678;0.24248323;0.98356513723637
-4.830790713560185;0.9220914;0.23467363;0.01810998;0.23397359;0.9929986997786696
-4.767643122533254;0.8938473;0.22622748;0.018620458;0.22546004;0.9984738782203788
-4.704495531506323;0.8650944;0.2174834;0.019144896;0.21663849;0.9999688468941563
-4.641347940479393;0.83598;0.20883772;0.019683594;0.20790833;0.9974776464163387
-4.578200349452462;0.80650944;0.20038116;0.020235993;0.19935676;0.9910102074427921
-4.515052758425532;0.7767708;0.19211975;0.020796612;0.19099051;0.9805923110824041
-4.451905167398602;0.74687546;0.18403168;0.021367963;0.18278706;0.9662654861260219
-4.38875757637167;0.71658725;0.17600998;0.021948844;0.17463644;0.9480868435005093
-4.32560998534474;0.6859388;0.16814955;0.022539211;0.16663218;0.9261288486078411
-4.26246239431781;0.6545494;0.16000591;0.0231404;0.15832373;0.9004790324567515
-4.199314803290879;0.62260705;0.15212224;0.023751417;0.15025702;0.8712396427384596
-4.136167212263949;0.59029406;0.14431478;0.024375917;0.14224097;0.8385272362373775
-4.073019621237018;0.5575981;0.1364329;0.025011932;0.13412039;0.8024722142015777
-4.009872030210087;0.52449995;0.12888545;0.02566958;0.12630354;0.7632183025251682
-3.946724439183157;0.49082953;0.12158583;0.026345428;0.11869732;0.7209219788147162
-3.8835768481562267;0.45657352;0.114369854;0.027018912;0.11113248;0.6757518486236087
-3.820429257129296;0.42145053;0.10719108;0.027691917;0.10355224;0.6278879733408581
-3.7572816661023656;0.3853794;0.1002956;0.028366694;0.096200444;0.5775211524135885
-3.6941340750754352;0.3486638;0.093688905;0.029046675;0.08907245;0.5248521627644683
-3.6309864840485044;0.3109245;0.087432384;0.029739765;0.082218945;0.47009095843600274
-3.567838893021574;0.27252883;0.081677355;0.030448457;0.07578966;0.41345583365213395
-3.5046913019946437;0.23296301;0.07671519;0.031166205;0.07009913;0.3551725526334284
-3.441543710967713;0.19248363;0.072102204;0.03189289;0.06466509;0.2954734496346698
-3.3783961199407826;0.15084487;0.0676738;0.03263812;0.059283197;0.23459650279236863
-3.315248528913852;0.10759484;0.06401976;0.033382148;0.054627493;0.1727843854740992
-3.2521009378869215;0.060622882;0.06159897;0.0341098;0.05129284;0.11028349891127483
-3.188953346859991;0.009906996;0.06093419;0.034824263;0.050002467;0.04734298997155796
-3.1258057558330603;-0.04378722;0.06029059;0.035546307;0.04869718;-0.015786242013637264
-3.06265816480613;-0.09908359;0.059367515;0.036292206;0.04698275;-0.0788525454074766
-2.999510573779199;-0.15683715;0.058191683;0.037051648;0.04487144;-0.14160451942495203
-2.936362982752269;-0.2154902;0.05758964;0.037826095;0.043425243;-0.20379201629015234
-2.8732153917253385;-0.27424458;0.057153616;0.038622245;0.04212912;-0.2651671383986787
-2.8100678006984077;-0.33301005;0.056809273;0.039439686;0.040887672;-0.32548522651021206
-2.7469202096714773;-0.39184675;0.056567702;0.040273774;0.03972352;-0.384505835032011
-2.683772618644547;-0.4498706;0.056680992;0.041124046;0.03900675;-0.44199369050557913
-2.620625027617616;-0.5065807;0.057240173;0.041955005;0.03893777;-0.4977196294756834
-2.557477436590686;-0.5612857;0.058361355;0.042749763;0.0397306;-0.5514615120031076
-2.4943298455637555;-0.6132357;0.05945338;0.043513596;0.040512513;-0.6030051071796145
-2.4311822545368247;-0.6622257;0.059127662;0.044256974;0.039209202;-0.6521449471151868
-2.3680346635098943;-0.70913404;0.0584634;0.04497997;0.037347227;-0.6986851459933066
-2.3048870724829635;-0.7538799;0.058209494;0.045704186;0.036049232;-0.7424401809292833
-2.241739481456033;-0.7960347;0.05849805;0.046373073;0.035656672;-0.7832356315188905
-2.178591890429103;-0.8360064;0.058977522;0.04696819;0.035671115;-0.8209088751292626
-2.1154442994021725;-0.87203157;0.059043176;0.047511786;0.035051905;-0.8553097351604118
-2.0522967083752413;-0.9009199;0.05884397;0.047994196;0.034047358;-0.8863010796932089
-1.989149117348311;-0.9232603;0.05863087;0.048408672;0.033079535;-0.9137593681374369
-1.9260015263213806;-0.9438654;0.058705542;0.04878111;0.032663688;-0.9375751437008252
-1.8628539352944502;-0.96361065;0.058725335;0.04915764;0.032129318;-0.9576534697159296
-1.7997063442675199;-0.9818534;0.0583879;0.049521778;0.030929755;-0.9739143080855377
-1.7365587532405886;-0.99922425;0.058249928;0.049893416;0.030065017;-0.9862928383380029
-1.6734111622136583;-1.0145662;0.058562208;0.050256;0.03006146;-0.994739716020657
-1.610263571186728;-1.027047;0.059044693;0.05058041;0.03045882;-0.9992212694012756
-1.5471159801597976;-1.0296235;0.05778866;0.050896723;0.027368058;-0.9997196336934779
-1.4839683891328672;-1.0206803;0.0570882;0.05114237;0.025365587;-0.9962328222710067
-1.4208207981059369;-1.0087715;0.056699526;0.051410902;0.023913233;-0.9887747345870026
-1.3576732070790056;-0.99487853;0.056558482;0.0516942;0.022949915;-0.9773751007667071
-1.2945256160520753;-0.97899634;0.056572184;0.05202561;0.022219209;-0.9620793630944627
-1.231378025025145;-0.9587187;0.056328274;0.05243098;0.020587415;-0.942948494867437
-1.1682304339982146;-0.9343702;0.056557428;0.05283063;0.020187037;-0.9200587573381745
-1.1050828429712842;-0.9084701;0.056668505;0.05326179;0.019352902;-0.8935013957148742
-1.041935251944353;-0.87998617;0.056943413;0.053698648;0.018945629;-0.8633822754312231
-0.9787876609174226;-0.849315;0.05784948;0.05420551;0.020204062;-0.8298214601357257
-0.9156400698904923;-0.81083673;0.058652215;0.054694496;0.021182127;-0.7929527330827785
-0.8524924788635619;-0.76906025;0.059186354;0.055206135;0.021335913;-0.752923063833377
-0.7893448878366316;-0.72609985;0.05961582;0.05575386;0.02110778;-0.709892022391333
-0.7261972968097012;-0.68096906;0.060216434;0.056343425;0.021250656;-0.6640311431104314
-0.66304970578277;-0.63405263;0.060923725;0.05699678;0.021520875;-0.6155232409081789
-0.5999021147558397;-0.5845956;0.061234538;0.057745125;0.02037642;-0.5645616825119179
-0.5367545237289093;-0.53517437;0.061762754;0.05861426;0.019467149;-0.5113496156423266
-0.47360693270197896;-0.48251328;0.06291691;0.059605937;0.020142257;-0.45609915920701605
-0.4104593416750486;-0.4164968;0.06415605;0.060672835;0.020851383;-0.3990305577323412
-0.34731175064811737;-0.34649658;0.06508071;0.061894152;0.02011527;-0.3403713034041124
-0.284164159621187;-0.27716017;0.06653773;0.06332948;0.020411871;-0.2803552292170141
-0.22101656859425667;-0.20735984;0.06784919;0.06490624;0.019765649;-0.2192215768476912
-0.15786897756732632;-0.14273211;0.069388665;0.06662157;0.019399732;-0.1572140429672508
-0.09472138654039597;-0.0822306;0.07104615;0.068444625;0.01904958;-0.09457980779484514
-0.03157379551346473;-0.02262091;0.072697066;0.07031023;0.01847529;-0.03156854976481
0.03157379551346562;0.03866954;0.07473199;0.0722784;0.018992208;0.03156854976481089
0.09472138654039597;0.10592218;0.07675798;0.07443232;0.018751496;0.09457980779484514
0.15786897756732632;0.17555015;0.07912336;0.07672912;0.019317096;0.1572140429672508
0.22101656859425667;0.23909107;0.0813541;0.078982234;0.019501228;0.2192215768476912
0.2841641596211879;0.2981818;0.083638206;0.081275366;0.019740406;0.28035522921701495
0.34731175064811826;0.35599563;0.08616677;0.08368509;0.02053107;0.34037130340411326
0.4104593416750486;0.41457766;0.08863179;0.08625124;0.020403564;0.3990305577323412
0.47360693270197896;0.4697398;0.09114999;0.088759445;0.020739226;0.45609915920701605
0.5367545237289093;0.5210637;0.09403297;0.09125712;0.022678798;0.5113496156423266
0.5999021147558397;0.5692613;0.09664423;0.093680285;0.023751866;0.5645616825119179
0.6630497057827709;0.61956686;0.099628076;0.096131526;0.026162086;0.6155232409081796
0.7261972968097012;0.66889626;0.10208523;0.09852555;0.026722195;0.6640311431104314
0.7893448878366316;0.71777356;0.10431178;0.10088512;0.026515994;0.709892022391333
0.8524924788635619;0.764798;0.10641843;0.103138;0.026218766;0.752923063833377
0.9156400698904923;0.80434924;0.10803988;0.10516383;0.024761299;0.7929527330827785
0.9787876609174235;0.83761495;0.11001942;0.10710849;0.02514312;0.8298214601357261
1.0419352519443539;0.8675379;0.11206799;0.10913176;0.025481062;0.8633822754312236
1.1050828429712842;0.8931332;0.114144295;0.11105118;0.026391236;0.8935013957148742
1.1682304339982146;0.9139697;0.116070315;0.112866044;0.027085088;0.9200587573381745
1.231378025025145;0.9326788;0.11790046;0.11461221;0.027653467;0.942948494867437
1.2945256160520753;0.94965255;0.11974992;0.11640253;0.028117737;0.9620793630944627
1.3576732070790065;0.96510404;0.121707715;0.11826089;0.028759213;0.9773751007667073
1.4208207981059369;0.9790421;0.1238657;0.12011529;0.030248174;0.9887747345870026
1.4839683891328672;0.9921599;0.12606809;0.121998325;0.03177484;0.9962328222710067
1.5471159801597976;1.0035158;0.12790313;0.12383721;0.031995215;0.9997196336934779
1.610263571186728;1.0127947;0.12967798;0.12567051;0.031984445;0.9992212694012756
1.6734111622136592;1.0108672;0.13077189;0.12724614;0.030162849;0.9947397160206569
1.7365587532405886;0.9923887;0.13244534;0.1287004;0.031270117;0.9862928383380029
1.7997063442675199;0.96644133;0.13388926;0.1301916;0.031250067;0.9739143080855377
1.862853935294451;0.93949586;0.13537107;0.13164443;0.031544037;0.9576534697159292
1.9260015263213806;0.91252863;0.13694875;0.13307731;0.032330245;0.9375751437008252
1.9891491173483118;0.88470757;0.13869359;0.13447732;0.033936977;0.9137593681374365
2.0522967083752413;0.85579056;0.14031418;0.13581066;0.035259474;0.8863010796932089
2.1154442994021725;0.825769;0.1418291;0.13701761;0.036630128;0.8553097351604118
2.1785918904291037;0.7937384;0.14302266;0.13803643;0.037437458;0.820908875129262
2.241739481456033;0.75729215;0.14409158;0.13871472;0.03899321;0.7832356315188905
2.3048870724829644;0.7129018;0.14594914;0.13905089;0.04434031;0.7424401809292828
2.368034663509894;0.6610784;0.14658281;0.13903525;0.04643069;0.6986851459933069
2.431182254536825;0.60749835;0.1467808;0.13893382;0.04734883;0.6521449471151864
2.4943298455637564;0.55371684;0.14691302;0.13880622;0.048127417;0.6030051071796139
2.557477436590686;0.49993554;0.14706834;0.13868727;0.048938315;0.5514615120031076
2.620625027617617;0.4462561;0.1472251;0.13857338;0.049725525;0.4977196294756826
2.6837726186445465;0.39293137;0.147392;0.13847443;0.050489843;0.4419936905055795
2.7469202096714778;0.34013897;0.14746512;0.13836345;0.051005278;0.3845058350320106
2.810067800698409;0.28783002;0.14747696;0.13826402;0.05130792;0.3254852265102108
2.8732153917253385;0.23669042;0.14721814;0.13817845;0.0507927;0.2651671383986787
2.9363629827522697;0.18833765;0.1465977;0.13796978;0.04955019;0.20379201629015148
2.999510573779199;0.14522856;0.14579982;0.13757677;0.048272323;0.14160451942495203
3.0626581648061304;0.10648036;0.14473659;0.13694277;0.046854652;0.07885254540747616
3.12580575583306;0.07236956;0.14460999;0.1360949;0.04888993;0.015786242013637708
3.188953346859991;0.0415992;0.14495747;0.13514508;0.052425932;-0.04734298997155796
3.2521009378869223;0.0118545545;0.14547303;0.13413708;0.056299593;-0.11028349891127572
3.315248528913852;-0.01697231;0.14627956;0.13307981;0.060724586;-0.1727843854740992
3.378396119940783;-0.044867326;0.14739688;0.13198318;0.065622255;-0.23459650279236907
3.4415437109677125;-0.07192834;0.1487153;0.13086054;0.07065237;-0.29547344963466937
3.5046913019946437;-0.09850737;0.15027924;0.12970789;0.0758928;-0.3551725526334284
3.567838893021575;-0.12463483;0.15209548;0.12852585;0.08132736;-0.4134558336521348
3.6309864840485044;-0.14971921;0.15424849;0.12732524;0.087068275;-0.47009095843600274
3.6941340750754357;-0.17361185;0.15658957;0.12609173;0.09285021;-0.5248521627644687
3.757281666102365;-0.19683482;0.15930425;0.124841556;0.098956674;-0.577521152413588
3.8204292571292964;-0.21936768;0.16226207;0.12353956;0.10519956;-0.6278879733408584
3.8835768481562276;-0.24126893;0.16541398;0.12218768;0.111498676;-0.6757518486236093
3.946724439183157;-0.26304638;0.16882059;0.12085054;0.117879316;-0.7209219788147162
4.009872030210088;-0.28452158;0.17225051;0.11950609;0.12405053;-0.7632183025251688
4.073019621237018;-0.30512747;0.17562057;0.118094824;0.12998544;-0.8024722142015777
4.136167212263949;-0.32537746;0.1792051;0.11665145;0.13604008;-0.8385272362373775
4.19931480329088;-0.3453617;0.18298008;0.115206234;0.14215925;-0.87123964273846
4.26246239431781;-0.365221;0.18694721;0.11377366;0.14834021;-0.9004790324567515
4.325609985344741;-0.3847302;0.19069965;0.11234037;0.15409751;-0.9261288486078414
4.38875757637167;-0.40384036;0.19428441;0.11091026;0.15951604;-0.9480868435005093
4.451905167398602;-0.422837;0.19793196;0.10948859;0.16489178;-0.9662654861260219
4.515052758425533;-0.4416235;0.20145467;0.108064495;0.17001784;-0.9805923110824043
4.578200349452462;-0.46016178;0.20508426;0.10664758;0.17517377;-0.9910102074427921
4.641347940479394;-0.47822884;0.20838135;0.10520784;0.17987242;-0.9974776464163388
4.704495531506323;-0.4959542;0.2114835;0.103768654;0.1842752;-0.9999688468941563
4.767643122533254;-0.513353;0.21447097;0.10233687;0.18848078;-0.9984738782203788
4.830790713560184;-0.53060174;0.2174749;0.1009205;0.19264063;-0.9929986997786697
4.893938304587115;-0.5476654;0.22027384;0.09951689;0.19651197;-0.98356513723637
4.957085895614046;-0.5644774;0.2231687;0.09811161;0.20044522;-0.9702107955409861
5.020233486640976;-0.5810562;0.22624026;0.09671782;0.2045246;-0.9529889090158394
5.083381077667907;-0.59757346;0.22938626;0.095345184;0.20863199;-0.9319681291524348
5.146528668694836;-0.61395925;0.23232639;0.09399088;0.21246481;-0.9072322509454817
5.209676259721768;-0.6300984;0.23481728;0.09264786;0.21576741;-0.8788798788614604
5.272823850748699;-0.64612025;0.23712301;0.09131734;0.21883434;-0.8470240337722985
5.335971441775628;-0.66217506;0.23951869;0.09000816;0.2219632;-0.8117917024210209
5.39911903280256;-0.67810714;0.24202716;0.08871105;0.2251836;-0.7733233312153389
5.462266623829489;-0.6940297;0.2445951;0.08743393;0.22843437;-0.7317722663670773
5.52541421485642;-0.70978475;0.24727769;0.08616954;0.23177798;-0.6873041426091843
5.5885618058833515;-0.7254006;0.25008;0.08492379;0.23521882;-0.6400962229271067
5.651709396910281;-0.740918;0.25301063;0.083694845;0.23876666;-0.5903366919365287
5.714856987937212;-0.75629044;0.2560203;0.082475275;0.24237211;-0.5382239057242882
5.778004578964142;-0.7716189;0.2590768;0.08126982;0.2460004;-0.4839656011428393
5.841152169991073;-0.7868298;0.26215395;0.08006786;0.24962744;-0.42777806771020954
5.904299761018004;-0.80193;0.26527786;0.07887702;0.25328013;-0.36988528541654614
5.967447352044934;-0.8168267;0.268659;0.07770312;0.25717688;-0.3105180318741691
6.030594943071865;-0.831634;0.2721374;0.07654592;0.26115027;-0.24991296237030794
6.093742534098794;-0.84642607;0.2756644;0.07540338;0.2651512;-0.18831166648971848
6.1568901251257255;-0.8612038;0.27923337;0.07427724;0.26917356;-0.12595970506771748
6.220037716152657;-0.8758926;0.2828629;0.07315901;0.27323833;-0.06310563131267283
6.283185307179586;-0.89056504;0.2865274;0.07205843;0.2773186;-2.4492935982947064e-16

